Revealing faint compact radio jets at redshifts above 5 with very long baseline interferometry

Over the past two decades, our knowledge of the high-redshift (z > 5) radio quasars has expanded, thanks to dedicated high-resolution very long baseline interferometry (VLBI) observations. Distant quasars provide unique information about the formation and evolution of the first galaxies and supermassive black holes in the Universe. Powerful relativistic jets are likely to have played an essential role in these processes. However, the sample of VLBI-observed radio quasars is still too small to allow meaningful statistical conclusions. We extend the list of the VLBI observed radio quasars to investigate how the source structure and physical parameters are related to radio loudness. We assembled a sample of 10 faint radio quasars located at 5 < z < 6 with their radio-loudness indices spanning between 0.9-76. We observed the selected targets with the European VLBI Network (EVN) at 1.7 GHz. The milliarcsecond-scale resolution of VLBI at this frequency allows us to probe the compact innermost parts of radio-emitting relativistic jets. In addition to the single-band VLBI observations, we collected single-dish and low-resolution radio interferometric data to investigate the spectral properties and variability of our sources. The detection rate of this high-redshift, low-flux-density sample is 90%, with only one target (J0306+1853) remaining undetected. The other 9 sources appear core-dominated and show a single, faint and compact radio core on this angular scale. The derived radio powers are typical of FRII radio galaxies and quasars. By extending our sample with other VLBI-detected z > 5 sources from the literature, we found that the core brightness temperatures and monochromatic radio powers tend to increase with radio loudness.

==> images/targets_literature.txt <==
					J0306+1853		WISEA J030642.51+185315.9				Gaia DR3 59729732228442624

2015ApJ...807L...9W  paper discussing the source
https://iopscience.iop.org/article/10.1088/2041-8205/807/1/L9/pdf

2021A&A...655A..95S	JVLA imageing - but without images...
https://www.aanda.org/articles/aa/pdf/2021/11/aa41827-21.pdf

Name 		z 	  kpc/'' Dl  Freq HPBW Noise 	S_c 		  Log P_c 	S_tot 		 LogP_tot 	Size
						Mpc  GHz  ''   mJy beam−1 mJy 		 [W Hz−1] 	mJy 		 [W Hz−1] 	''
J0306+1853 5.363 6.062 50628 1.5  4    0.013 	0.252 ± 0.014 25.89 	0.252 ± 0.014 25.89 	<3
							 5.0  4    0.0045 	0.088 ± 0.005 25.43 	0.088 ± 0.005 25.43 	<3

largest possible orientation angle is ~33◦ with Γ ~10
smaller orientation angle the required jet bulk Lorentz factor decreases: Γ ~1.7 at θ ~3◦ and ~1.9 at θ ~13

					J2239+0030		SDSS J223907.56+003022.6

https://ned.ipac.caltech.edu/byname?objname=SDSS+J223907.56%2B003022.6&hconst=67.8&omegam=0.308&omegav=0.692&wmap=4&corr_z=1

2016MNRAS.460.4433H
1.5 GHz (VLA) 0.68 +/-0.157 mJy	 Flux integrated   	
alpha = -1.18

2011AJ....142....3H
R.A. Decl. P(S) Fpeak Fint rms Maj Min P.A. fMaj fMin fP.A. Field No. Sep i Cl
J223907.5+003022 22 39 07.568 +00 30 22.59	0.193	0.96	1.22	0.080	1.14	0.74	81.0	2.13	1.95	81.0	22405+00390H	1	0.15	21.14	g

2016ApJ...819...24W
Name Redshift Ref r sr i si z sz Opt W1 sW1 W2 sW2 WISE
J223907.56+003022.60 5.090 32    22.69  0.18 21.41  0.09 20.88  0.19 SDSS 99.00 99.00 99.00 99.00 99


2020A&A...641A..85S
Source Phase calibrator	 rms Beam size		 S_323 MHz,int  S_323 MHz,peak
					(mJy beam−1) (arc sec2) 	(mJy)		 (mJy beam−1)
J2239+0030 2206−185 	0.20 	12.78 × 6.96 	1.80 ± 0.39 	1.55 ± 0.20
alpha = −0.27 +-0.22

Source 			mz 	S 2500 Å 	S 4400 Å 	S 5 GHz 	R2500 Å 	R4400 Å
J2239+0030 (d)21.01 0.0031 		0.0041 		0.23+-0.37  74+-121 	56+-91



						J2245+0024		WISEA J224524.36+002414.3
https://ned.ipac.caltech.edu/byname?objname=WISEA+J224524.36%2B002414.3&hconst=67.8&omegam=0.308&omegav=0.692&wmap=4&corr_z=1

2011AJ....142....3H
R.A. Decl. P(S) Fpeak Fint rms Maj Min P.A. fMaj fMin fP.A. Field No. Sep i Cl
J224524.2+002414	22 45 24.281 + 00 24 14.10	0.282	1.09	1.52	0.057	1.16	1.10	91.0	2.14	2.11	91.0	22465+00130H	1	0.05	21.48	g


2016ApJ...819...24W
Name Redshift Ref r sr i si z sz Opt W1 sW1 W2 sW2 WISE
J224524.28+002414.60  5.170	45	24.53 0.62	21.70 0.12	21.42 0.45	SDSS	17.47 0.19	16.64 99.00	AW

2022A&A...659A.159S
alpha =	−0.75 +-0.15	
			
Source 			mz 	S 2500 Å 	S 4400 Å 	S 5 GHz 		R2500 Å 	R4400 Å
J2245+0024   21.72 	0.0016 		0.0021 		0.15+0.03−0.02 	94+17−11 	72+13−8


						J0616-1338			 WISEA J061624.39-133806.6


						J135.3860+16.2518	WISEA J090132.45+161506.2

2016ApJ...819...24W
Name Redshift Ref r sr i si z sz Opt W1 sW1 W2 sW2 WISE
J090132.65+161506.77	5.630	3	23.97 99.00	22.38 0.17	20.67 0.05	REF	99.00 99.00	99.00 99.00	99

2020A&A...635L...7B
name 			z  	S1.4GHz αν  	R
J090132+161506 5.63  3.90 	0.75 91.4±8.8			Bañados et al. (2015)



						J1034+2033		WISEA J103418.64+203259.8				Gaia DR3 720753756320434688
						
2016ApJ...819...24W
Name Redshift Ref r sr i si z sz Opt W1 sW1 W2 sW2 WISE
J103418.65+203300.21	5.010	DR12	21.58 0.07	19.74 0.02	19.66 0.07	SDSS	15.87 0.06	15.15 0.09	AW

2020A&A...641A..85S
Source Phase calibrator	 rms Beam size		 S_323 MHz,int  S_323 MHz,peak
					(mJy beam−1) (arc sec2) 	(mJy)		 (mJy beam−1)
J1034+2033 3C241 		0.10 1 0.37×6.68 	 2.97 ± 0.19 	3.03 ± 0.11
alpha =  0.18 +- 0.12

Source 			mz 		S 2500 Å 	S 4400 Å 	S 5 GHz 		R2500 Å 	R4400 Å
J1034+2033 		d19.70 0.010 		0.014 		0.58+-0.50		 56+−48 	42+−36


						J1614+4640		WISEA J161425.10+464029.0
						
2020A&A...641A..85S
Source Phase calibrator	 rms Beam size		 S_323 MHz,int  S_323 MHz,peak
					(mJy beam−1) (arc sec2) 	(mJy)		 (mJy beam−1)
J1614+4640 3C286 		0.13 	25.14×6.12 		0.81 ± 0.19 	0.94 ± 0.09
alpha = 0.67 +- 0.23

Source 			mz 	S 2500 Å 	S 4400 Å 	S 5 GHz 		R2500 Å 	R4400 Å
J1614+4640 d19.71 	0.010 		0.013 		0.23+−0.39 		23+−39 		17+−29


2022A&A...659A.159S
alpha =	−1.27 +−0.07	
			
Source 			mz 	S 2500 Å 	S 4400 Å 	S 5 GHz 		R2500 Å 	R4400 Å
J1614+4640 c19.71 	0.010 		0.013 		0.21+−0.02 		21 +−2 		16 +1−2

2016ApJ...819...24W
Name Redshift Ref r sr i si z sz Opt W1 sW1 W2 sW2 WISE
J161425.13+464028.94	5.313	DR7	22.00 0.65	20.08 0.03	19.69 0.07	REF	15.87 0.04	14.97 0.05	AW

								
								
						J0741+2520			WISEA J074154.71+252029.5			Gaia DR3 868691632794430208

2009AJ....138.1925M
1.4 GHz (VLA)		2.97  mJy		Flux integrated

2016ApJS..224...40W
0.3-8 keV (Chandra)	6.57e-14 erg/cm^2	Average integrated flux


2020A&A...641A..85S
Source Phase calibrator	 rms Beam size		 S_323 MHz,int  S_323 MHz,peak
					(mJy beam−1) (arc sec2) 	(mJy)		 (mJy beam−1)
J0741+2520 0735+331 	0.10 	15.74×6.51 		1.80 ± 0.19 	1.73 ± 0.09
alpha = 0.34 +− 0.14

Source 			mz 	S 2500 Å 	S 4400 Å 	S 5 GHz 		R2500 Å 	R4400 Å
J0741+2520 d18.44 	0.033 		0.043 		0.40+−0.42 		12+−13 		9+−10


2022A&A...659A.159S
alpha =	−0.68 +0.07−0.08	
			
Source 			mz 	S 2500 Å 	S 4400 Å 	S 5 GHz 		R2500 Å 	R4400 Å
J0741+2520 c18.44 	0.033 		0.043 		0.38+−0.03 		12+1		9+−1

2016ApJ...819...24W
Name Redshift Ref r sr i si z sz Opt W1 sW1 W2 sW2 WISE
J074154.72+252029.65	5.194	31	20.49 0.03	18.45 0.02	18.36 0.02	SDSS	14.78 0.03	13.81 0.04	AW



						J0747+1153		WISEA J074749.17+115352.4				Gaia DR3 3151611267677767936

notes from 2021ApJ...920...15M
few kilo-seconds timescale variation (3.8 ks) Chandra (Li et al. 2021)
VLASS survey (3.0 GHz) at 0.26” distance from its optical position, with a measured peak flux of 1.76± 0.20 mJy
we can conclude that, in the case of QSO J074749+115352 too, the observed emission is likely jet-contaminated.


						J2344+1653		WISEA J234433.50+165316.3				Gaia DR3 2820035669257800448
						
1998AJ....115.1693C
1.4GHz (VLA) 	15.7 +-0.7 mJy	Flux integrated






